Fake News Detection on Social Media using Geometric Deep Learning

Social media are nowadays one of the main news sources for millions of people around the globe due to their low cost, easy access and rapid dissemination. This however comes at the cost of dubious trustworthiness and significant risk of exposure to 'fake news', intentionally written to mislead the readers. Automatically detecting fake news poses challenges that defy existing content-based analysis approaches. One of the main reasons is that often the interpretation of the news requires the knowledge of political or social context or 'common sense', which current NLP algorithms are still missing. Recent studies have shown that fake and real news spread differently on social media, forming propagation patterns that could be harnessed for the automatic fake news detection. Propagation-based approaches have multiple advantages compared to their content-based counterparts, among which is language independence and better resilience to adversarial attacks. In this paper we show a novel automatic fake news detection model based on geometric deep learning. The underlying core algorithms are a generalization of classical CNNs to graphs, allowing the fusion of heterogeneous data such as content, user profile and activity, social graph, and news propagation. Our model was trained and tested on news stories, verified by professional fact-checking organizations, that were spread on Twitter. Our experiments indicate that social network structure and propagation are important features allowing highly accurate (92.7% ROC AUC) fake news detection. Second, we observe that fake news can be reliably detected at an early stage, after just a few hours of propagation. Third, we test the aging of our model on training and testing data separated in time. Our results point to the promise of propagation-based approaches for fake news detection as an alternative or complementary strategy to content-based approaches.

==> figures/architecture.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'architecture.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{3359.57320872bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53988095)%
    \put(0,0){\includegraphics[width=\unitlength]{architecture.pdf}}%
  \end{picture}%
\endgroup%


==> figures/cw_results_no_misleading_url/cascade_diffusion_various_min_no_tweets_no_6136_url.tikz <==
% This file was created by matplotlib2tikz v0.6.18.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}

\begin{axis}[
height=\figureheight,
tick align=outside,
tick pos=left,
width=\figurewidth,
x grid style={white!69.01960784313725!black},
xlabel={Min no. tweets},
xmin=2.65, xmax=10.35,
y grid style={white!69.01960784313725!black},
ylabel={ROC AUC},
ymin=0.803245063627478, ymax=0.873475448282005
]
\path [draw=red, very thin] (axis cs:3,0.806437353839047)
--(axis cs:3,0.847659033867429);

\path [draw=red, very thin] (axis cs:4,0.818188538022501)
--(axis cs:4,0.859809592366666);

\path [draw=red, very thin] (axis cs:5,0.827816186507858)
--(axis cs:5,0.858620097326126);

\path [draw=red, very thin] (axis cs:6,0.829125246888872)
--(axis cs:6,0.851812391381923);

\path [draw=red, very thin] (axis cs:7,0.832887147395214)
--(axis cs:7,0.870283158070435);

\path [draw=red, very thin] (axis cs:8,0.829254400207513)
--(axis cs:8,0.869544064777426);

\path [draw=red, very thin] (axis cs:9,0.832151538156057)
--(axis cs:9,0.868688998901722);

\path [draw=red, very thin] (axis cs:10,0.831820539616952)
--(axis cs:10,0.860976267062371);

\addplot [semithick, red, mark=-, mark size=5, mark options={solid}, only marks, forget plot]
table [row sep=\\]{%
3	0.806437353839047 \\
4	0.818188538022501 \\
5	0.827816186507858 \\
6	0.829125246888872 \\
7	0.832887147395214 \\
8	0.829254400207513 \\
9	0.832151538156057 \\
10	0.831820539616952 \\
};
\addplot [semithick, red, mark=-, mark size=5, mark options={solid}, only marks, forget plot]
table [row sep=\\]{%
3	0.847659033867429 \\
4	0.859809592366666 \\
5	0.858620097326126 \\
6	0.851812391381923 \\
7	0.870283158070435 \\
8	0.869544064777426 \\
9	0.868688998901722 \\
10	0.860976267062371 \\
};
\addplot [semithick, color0, dashed, mark=*, mark size=3, mark options={solid}, forget plot]
table [row sep=\\]{%
3	0.827048193853238 \\
4	0.838999065194584 \\
5	0.843218141916992 \\
6	0.840468819135398 \\
7	0.851585152732824 \\
8	0.849399232492469 \\
9	0.85042026852889 \\
10	0.846398403339661 \\
};
\end{axis}

\end{tikzpicture}
